Dyadic Reinforcement Learning

Mobile health aims to enhance health outcomes by delivering interventions to individuals as they go about their daily life. The involvement of care partners and social support networks often proves crucial in helping individuals managing burdensome medical conditions. This presents opportunities in mobile health to design interventions that target the dyadic relationship -- the relationship between a target person and their care partner -- with the aim of enhancing social support. In this paper, we develop dyadic RL, an online reinforcement learning algorithm designed to personalize intervention delivery based on contextual factors and past responses of a target person and their care partner. Here, multiple sets of interventions impact the dyad across multiple time intervals. The developed dyadic RL is Bayesian and hierarchical. We formally introduce the problem setup, develop dyadic RL and establish a regret bound. We demonstrate dyadic RL's empirical performance through simulation studies on both toy scenarios and on a realistic test bed constructed from data collected in a mobile health study.

==> tikz/DAG_weekly.tikz <==
\begin{tikzpicture}[
yellow node/.style={ellipse, fill=yellow!20, draw=brown!60, very thick, minimum size=1cm,inner sep=0pt},
red node/.style={ellipse, fill=red!10, draw=red!60, very thick, minimum size=1cm,inner sep=0pt},
blue node/.style={ellipse, fill=blue!10, draw=blue!80, very thick, minimum size=1cm,inner sep=0pt},
yellow square node/.style={rectangle, fill=yellow!20, draw=brown!60, very thick, minimum width=1cm, minimum height=0.9cm, inner sep=3pt},
blue square node/.style={rectangle, fill=blue!10, draw=blue!80, very thick, minimum width=1cm, minimum height=0.9cm, inner sep=3pt}
]

    \node  at (-3,6.05) {High level of hierarchy};
    \node  at (-3,1.7) {Low level of hierarchy};
    \fill[black,opacity=0.1] (-5.3,4.6) rectangle (14.7,7.6);
    \node  at (4.2,8) {Week (Time block) $w$};
    \node  at (12,8) {Week (Time block) $w+1$};

\begin{scope}[shift={(0.5,0)}]
    \node[yellow square node] (SDw) at (0,5.4) {$s^{\high}_{k,w}$};
    \node[blue square node] (ADw) at (0,6.8) {$a^{\high}_{k,w}$};
    \node[yellow node] (STw1) at (2,0) {$s^{\low}_{k,w,1}$};
    \node[yellow node] (STw2) at (3.8,0) {$s^{\low}_{k,w,2}$};
    \node (STw3) at (5.1,0) {};
    \node (STw3top) at (5.4,0.2) {};
    \node  at (5.4,0) {$\dots$};
    \node (STw6) at (5.7,0) {};
    \node[yellow node] (STwH) at (7,0) {$s^{\low}_{k,w,H}$};
    \plate [inner sep=2pt, yshift=3pt, dashed, thick] {plateS} {(STw1)(STwH)} {};
    
    \node[blue node] (ATw1) at (2,1.7) {$a^{\low}_{k,w,1}$};
    \node[blue node] (ATw2) at (3.8,1.7) {$a^{\low}_{k,w,2}$};
    \node  at (5.4,1.7) {$\dots$};
    \node (ATw6) at (5.4,1.5) {};
    \node[blue node] (ATwH) at (7,1.7) {$a^{\low}_{k,w,H}$};
    
    \node[red node] (Rw1) at (2,3.4) {$r^{\low}_{k,w,1}$};
    \node[red node] (Rw2) at (3.8,3.4) {$r^{\low}_{k,w,2}$};
    \node  at (5.4,3.4) {$\dots$};
    \node[red node] (RwH) at (7,3.4) {$r^{\low}_{k,w,H}$};
    \plate [inner sep=2pt, yshift=3pt, dashed, thick] {plateR} {(Rw1)(RwH)} {};

    \draw[->, thick, -stealth, to path={-| (\tikztotarget)}] 
    (ADw) edge ([xshift=10pt] plateR.north)
    (SDw) edge ([xshift=-10pt] plateR.north);
    
    \draw
    (-0.8,-1.5) edge[->, thick, -stealth, to path={-| (\tikztotarget)}]  ([xshift=10pt] plateS.south);
    \draw
    (0,-1.2) edge[->, thick, -stealth, to path={-| (\tikztotarget)}] ([xshift=-10pt] plateS.south);
    
    \draw[thick, to path={-| (\tikztotarget)}] 
    (ADw) edge (-0.8,-1.5);
    \draw[thick] (SDw) -- (0,-1.2);
    
\end{scope}
    
    \node[yellow square node] (SDw1) at (10.2,5.4) {$s^{\high}_{k,w+1}$};
    \node[blue square node] (ADw1) at (10.2,6.8) {$a^{\high}_{k,w+1}$};
    \node[yellow node] (STw11) at (12,0) {$s^{\low}_{k,w+1,1}$};
    \node[blue node] (ATw11) at (12,1.7) {$a^{\low}_{k,w+1,1}$};
    \node[red node] (Rw11) at (12,3.4) {$r^{\low}_{k,w+1,1}$};
    \node (STw11dots) at (14,0) {$\dots$};
    \node  at (14,1.7) {$\dots$};
    \node (Rw11dots) at (14,3.4) {$\dots$};
    \plate [inner sep=2pt, yshift=3pt, dashed, thick] {plateS1} {(STw11)(STw11dots)} {};
    \plate [inner sep=2pt, yshift=3pt, dashed, thick] {plateR1} {(Rw11)(Rw11dots)} {};

    
    \path[->, thick, -stealth]
    % (ADw) edge node {} (STw1.south)
    % (ADw) edge node {} (STw2.south)
    % (ADw) edge node {} (STwH.south)
    
    (ATw1) edge node {} (Rw1)
    (ATw2) edge node {} (Rw2)
    (ATwH) edge node {} (RwH)
    
    (STw1) edge[bend right = 40] node {} (Rw1)
    (STw2) edge[bend right = 40] node {} (Rw2)
    (STwH) edge[bend right = 44] node {} (RwH)

    (STw1) edge node {} (STw2)
    (STw2) edge node {} (STw3)
    (STw6) edge node {} (STwH)
    
    (ATw1) edge node {} (STw2)
    (ATw2) edge node {} (STw3top)
    (ATw6) edge node {} (STwH);


    \path[->, thick, -stealth] 
    (ATw11) edge node {} (Rw11) 
    (STw11) edge[bend right=53] node {} (Rw11);


    \draw[->, thick, -stealth, to path={-| (\tikztotarget)}] 
    (ADw1) edge  ([xshift=10pt] plateR1.north)
    (SDw1) edge  ([xshift=-10pt] plateR1.north);
    
    \draw
    (9.3,-1.5) edge[->, thick, -stealth, to path={-| (\tikztotarget)}]  ([xshift=10pt] plateS1.south);
    \draw
    (10.2,-1.2) edge[->, thick, -stealth, to path={-| (\tikztotarget)}]  ([xshift=-10pt] plateS1.south);


    \draw[thick, to path={-| (\tikztotarget)}] 
    (ADw1) edge (9.3,-1.5);
    \draw[thick] (SDw1) -- (10.2,-1.2);    

\end{tikzpicture}

==> tikz/bottleneck.tikz <==
\definecolor{driftcolor}{HTML}{548ec4}
\begin{tikzpicture}



	\fill[yellow!20] (0,0) rectangle (1,4);
	\fill[yellow!20] (5,0) rectangle (6,4);

    %\draw[line width=2.5pt, out=-45, in=225] (0,0) to (6,0);

	\draw[black, line width=2.5pt] (0,4) -- (6,4);
	\draw[black, line width=2.5pt] (0,0) -- (6,0);
	\draw[driftcolor,dashdotted, line width=2.5pt] (0,0) -- (0,4);
	\draw[driftcolor,dashdotted, line width=2.5pt] (6,0) -- (6,4);

	\draw[black, line width=2.5pt] (1,0) -- (5,0);
    \draw[black, line width=2.5pt] (1,1) -- (5,1);
    \draw[black, line width=2.5pt] (1,2) -- (5,2);
    \draw[black, line width=2.5pt] (1,3) -- (5,3);
	\node at (-0.7,2.5) {Value};
	\node at (-0.7,2) {of};
	\node at (-0.7,1.5) {$s_{t,3}$};
	\node at (3,4.8) {Value of $s_{t,2}$};
	\node at (0.5,4.3) {0};
	\node at (1.5,4.3) {1};
	\node at (2.5,4.3) {2};
	\node at (3.5,4.3) {$\dots$};	
	\node at (4.5,4.3) {$H-1$};	
	\node at (5.5,4.3) {$H$};	

% Draw the head
\begin{scope}[shift={{(1.5,2.6)}}, scale=0.5]
    \draw[black, line width=1pt] (0,0) circle (0.2);
    % Draw the body
    \draw[black, line width=1pt] (0,-0.2) -- (0,-0.6);
    % Draw the arms
    \draw[black, line width=1pt] (-0.3,-0.35)-- (0,-0.45) -- (0.3,-0.35);
    % Draw the legs
    \draw[black, line width=1pt] (0,-0.6) -- (-0.2,-1);
    \draw[black, line width=1pt] (0,-0.6) -- (0.2,-1);
\end{scope}
\draw[black, line width=1.5pt, -{Latex[length=2mm, width=2mm]}] (1.7,2.45) -- (2.2,2.45);
%\draw[black, ->, line width=1.5pt] (3.3,2.5) -- (2.8,2.5);

\draw[driftcolor, ->,  line width=1.5pt] plot [smooth] coordinates {(6,2)  (6.2,-0.7)  (-0.2,-0.7)  (-0.1,2)};


\end{tikzpicture}

==> tikz/maze.tikz <==
\newcommand{\flagpolecolor}{brown!60!black}
\newcommand{\flagcolor}{red!67!brown}
\newcommand{\flagsymbol}{}
\newcommand{\flagsymbolcolor}{black}
\newcommand{\tikzflag}{%
    \begin{scope}[scale=\flagscalefactor,rotate=\flagrotationdegree]
        \draw[fill=\flagpolecolor,thick] (0,0) -- ++ (0,8) arc (180:0:0.4 and 0.1) -- ++ (0,-8) arc (360:180:0.4 and 0.1);
        \draw[thick] (0,8) arc (180:360:0.4 and 0.1);
        \draw[fill=\flagcolor,thick] (0.8,7.5) to[out=-30,in=210] ++(3,0) to[out=30,in=150] ++ (3,0) -- ++ (0,-3) to [out=150,in=30] ++(-3,0) to[out=210,in=-30] ++(-3,0) -- cycle;
        \node[\flagsymbolcolor] at (3.8,6) {\textbf{\flagsymbol}};
    \end{scope}
}
\newcommand{\flag}{%
    \pgfmathsetmacro{\flagscalefactor}{0.08}
    \pgfmathsetmacro{\flagrotationdegree}{0}
    \tikzflag
}

\definecolor{driftcolor}{HTML}{548ec4}
\newcommand{\doubletri}{\blacktriangleright\hspace{-0.5ex}\blacktriangleright}



\begin{tikzpicture}
    \centering

    %% easy maze 
    \node[below] at (2,-0.25) {Easy maze};
    \draw[step=1cm,black!30] (0,0) grid (4,3);
    \draw[black, line width=2.5pt] (0,1) -- (0,3) -- (4,3) -- (4,0) -- (0,0);

    \foreach \x in {1,...,3}
    \foreach \y in {0,...,2} 
       {
       \node at (\x,\y+0.5) {\textcolor{driftcolor}{$\doubletri$}};} 
       
    \begin{scope}[shift={{(3.3,2.2)}}]
        \flag
    \end{scope}
    \draw[-Triangle, very thick](-0.1, 0.5) -- (0.4, 0.5);
    \node at (-0.6,0.5) {Start};

    %% hard maze 
    \begin{scope}[shift={{(6,0)}}]
    
    \node[below] at (2,-0.25) {Hard maze};
    \draw[step=1cm,black!30] (0,0) grid (4,3);
    \draw[black, line width=2.5pt] (1,0) -- (1,1);
    \draw[black, line width=2.5pt] (2,1) -- (2,2);
    \draw[black, line width=2.5pt] (3,2) -- (3,3);
    \draw[black, line width=2.5pt] (2,2) -- (3,2);
    \draw[black, line width=2.5pt] (0,1) -- (0,3) -- (4,3) -- (4,0) -- (0,0);

    \node at (2,0.5) {\textcolor{driftcolor}{$\doubletri$}};
    \node at (3,0.5) {\textcolor{driftcolor}{$\doubletri$}};
    \node at (1,1.5) {\textcolor{driftcolor}{$\doubletri$}};
    \node at (3,1.5) {\textcolor{driftcolor}{$\doubletri$}};
    \node at (1,2.5) {\textcolor{driftcolor}{$\doubletri$}};
    \node at (2,2.5) {\textcolor{driftcolor}{$\doubletri$}};
       
    \begin{scope}[shift={{(3.3,2.2)}}]
        \flag
    \end{scope}
    \draw[-Triangle, very thick](-0.1, 0.5) -- (0.4, 0.5);
    \node at (-0.6,0.5) {Start};
    
    \end{scope}

    %% actions
    \begin{scope}[shift={{(12.5,0)}}]
    \node[below] at (0,3) {Possible Actions};
    \node [circle, draw, minimum size=3pt, inner sep=0pt] (circle1) at (-0.5,1.2) {};
    \node [circle, draw, minimum size=3pt, inner sep=0pt] (circle2) at (-0.5,0.8) {};
    \draw[-stealth, thick] (circle1) -- (-0.5,2); 
    \draw[-stealth, thick] (circle2) -- (-0.5,0); 
    \node at (0.5,1.6) {$\textnormal{up}$};
    \node at (0.5,0.4) {$\textnormal{down}$};
    \end{scope}
    



    
\end{tikzpicture}

==> tikz/maze_reward.tikz <==
\newcommand{\flagpolecolor}{brown!60!black}
\newcommand{\flagcolor}{red!67!brown}
\newcommand{\flagsymbol}{}
\newcommand{\flagsymbolcolor}{black}
\newcommand{\tikzflag}{%
    \begin{scope}[scale=\flagscalefactor,rotate=\flagrotationdegree]
        \draw[fill=\flagpolecolor,thick] (0,0) -- ++ (0,8) arc (180:0:0.4 and 0.1) -- ++ (0,-8) arc (360:180:0.4 and 0.1);
        \draw[thick] (0,8) arc (180:360:0.4 and 0.1);
        \draw[fill=\flagcolor,thick] (0.8,7.5) to[out=-30,in=210] ++(3,0) to[out=30,in=150] ++ (3,0) -- ++ (0,-3) to [out=150,in=30] ++(-3,0) to[out=210,in=-30] ++(-3,0) -- cycle;
        \node[\flagsymbolcolor] at (3.8,6) {\textbf{\flagsymbol}};
    \end{scope}
}
\newcommand{\flag}{%
    \pgfmathsetmacro{\flagscalefactor}{0.08}
    \pgfmathsetmacro{\flagrotationdegree}{0}
    \tikzflag
}

\definecolor{driftcolor}{HTML}{548ec4}
\newcommand{\doubletri}{\blacktriangleright\hspace{-0.5ex}\blacktriangleright}

\definecolor{heatmapcolor}{HTML}{b57402}

\begin{tikzpicture}
    \centering

    %% easy maze 
    \fill[heatmapcolor!20] (1,0) rectangle (2,1);
    \fill[heatmapcolor!20] (1,1) rectangle (2,2);
    \fill[heatmapcolor!20] (1,2) rectangle (2,3);
    \fill[heatmapcolor!45] (2,0) rectangle (3,1);
    \fill[heatmapcolor!45] (2,1) rectangle (3,2);
    \fill[heatmapcolor!45] (2,2) rectangle (3,3);
    \fill[heatmapcolor!70] (3,0) rectangle (4,1);
    \fill[heatmapcolor!70] (3,1) rectangle (4,2);
    \fill[heatmapcolor!100] (3,2) rectangle (4,3);
    
    \node[below] at (2,-0.25) {Denser Signal};
    \draw[step=1cm,black!30] (0,0) grid (4,3);
    \draw[black, line width=2.5pt] (0,1) -- (0,3) -- (4,3) -- (4,0) -- (0,0);

    \foreach \x in {1,...,3}
    \foreach \y in {0,...,2} 
       {
       \node at (\x,\y+0.5) {\textcolor{driftcolor}{$\doubletri$}};} 
       
    \begin{scope}[shift={{(3.3,2.2)}}]
        \flag
    \end{scope}
    \draw[-Triangle, very thick](-0.1, 0.5) -- (0.4, 0.5);
    \node at (-0.6,0.5) {Start};

    %% hard maze 
    \begin{scope}[shift={{(6,0)}}]

    \fill[heatmapcolor!45] (2,0) rectangle (3,1);
    \fill[heatmapcolor!45] (2,1) rectangle (3,2);
    \fill[heatmapcolor!45] (2,2) rectangle (3,3);
    \fill[heatmapcolor!45] (3,0) rectangle (4,1);
    \fill[heatmapcolor!45] (3,1) rectangle (4,2);
    \fill[heatmapcolor!100] (3,2) rectangle (4,3);
    
    \node[below] at (2,-0.25) {Sparser Signal};
    
    \draw[step=1cm,black!30] (0,0) grid (4,3);
    \draw[black, line width=2.5pt] (0,1) -- (0,3) -- (4,3) -- (4,0) -- (0,0);

    \foreach \x in {1,...,3}
    \foreach \y in {0,...,2} 
       {
       \node at (\x,\y+0.5) {\textcolor{driftcolor}{$\doubletri$}};} 
       
    \begin{scope}[shift={{(3.3,2.2)}}]
        \flag
    \end{scope}
    \draw[-Triangle, very thick](-0.1, 0.5) -- (0.4, 0.5);
    \node at (-0.6,0.5) {Start};
    
    \end{scope}

    %% actions
    \begin{scope}[shift={{(12.5,0)}}]
    \node[below] at (0,3) {Possible Actions};
    \node [circle, draw, minimum size=3pt, inner sep=0pt] (circle1) at (-0.5,1.2) {};
    \node [circle, draw, minimum size=3pt, inner sep=0pt] (circle2) at (-0.5,0.8) {};
    \draw[-stealth, thick] (circle1) -- (-0.5,2); 
    \draw[-stealth, thick] (circle2) -- (-0.5,0); 
    \node at (0.5,1.6) {$\textnormal{up}$};
    \node at (0.5,0.4) {$\textnormal{down}$};
    \end{scope}
    
\end{tikzpicture}


==> tikz/social_network.tikz <==
\begin{tikzpicture}
[green node/.style={circle,fill=green!20, draw=green!60!gray, very thick,minimum size=1cm,inner sep=0pt},
gray node/.style={circle,fill=gray!20, draw=gray!60, very thick,minimum size=1cm,inner sep=0pt},
yellow node/.style={ellipse,fill=yellow!20, draw=brown!60, very thick,minimum size=20pt,inner sep=2pt},
yellow square node/.style={rectangle, fill=yellow!20, draw=brown!60, very thick,minimum size=20pt,inner sep=2pt}]

\node[green node] (target) at (0,0) {};
\node[gray node] (care) at (7,0) {};
\draw[thick] (target) -- (care);
\node (relationship) at (3.5,0) {};

\node  at (0,1) {Target person};
\node  at (7,1) {Care partner};
\node  at (3.5,0.6) {Relationship};

\node[yellow square node]  (dly_action) at (0,-1.5) {Daily action};
\node[yellow node]  (wly_action) at (3.5,-1.5) {Weekly action};

\node[align=center]  at (0,-2.5) {Reminder to\\take medication};
\node[align=center]  at (3.5,-2.53) {Prompt to play joint game\\ throughout the week};

\draw[->, thick, -stealth] (dly_action) edge (target);
\draw[->, thick, -stealth] (wly_action) edge (relationship);

\end{tikzpicture}
